Sun Close-Encounter Model of Long-Period Comet and Meteoroid Orbit Stochastic Evolution

The dynamical evolution of long-period comets (LPCs) and their meteoroid streams is usually described with the Sun as the primary body, but over most of their orbits the Solar System barycenter (SSB) is effectively the orbital focus. Detailed numerical integrations show that the orbital elements in the barycentric reference frame are nearly constant, except within the orbit of Jupiter where the comet or meteoroid shifts to a heliocentric orbit. Here we show that this encounter can be modeled in the barycentric frame analogously to how planetary close encounters are treated in the heliocentric frame, with the comet captured into an elliptic orbit about the Sun as it in turn orbits SSB. Modeling the encounters as a two-body interaction in the SSB frame gives a different insight into the dynamics than offered by secular perturbation analyses, and reveals that a large portion of the stochasticity seen in the evolution of the comet's orbit is due to the Sun's state relative to SSB at the time of encounter. LPCs sample the Sun's state randomly at each return, so that a statistical characterization of Sun's state is sufficient to determine the qualitative evolution of their orbits, including stream dispersion. The barycentric orbital elements are shown to execute random walks well-characterized by Maxwellian distributions. This is superimposed atop a systematic orbital precession induced by planetary torques. Planetary close encounters add a second stochastic component, but this component does not typically dominate the solar perturbations. Based on the statistics of Sun's state alone, the age of a long-period comet meteoroid stream in a given orbit can be derived to reasonable precision from the observed random dispersion of the angular orbital elements at Earth.

==> els-cas-templates/manifest.txt <==
% Copyright 2019-2024 Elsevier Ltd
%
% Version 2.4
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3c
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3c or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

manifest.txt
  This file

README
  A brief readme documentation

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template to be used for manuscript preparation (single column).
  
cas-dc-template.tex
  TeX template to be used for manuscript preparation (double column).

cas-sc-sample.tex
 Minimum working exmple (MWE) file - single column.

cas-dc-sample.tex
 Minimum working exmple (MWE) file - double column.

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc-cas.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


Directory figs/

Contains images used in the sample PDF.

 cas-grabs.pdf
 cas-munnar-2024.jpg
 cas-pic1.pdf

